Scalable communication for high-order stencil computations using CUDA-aware MPI

Modern compute nodes in high-performance computing provide a tremendous level of parallelism and processing power. However, as arithmetic performance has been observed to increase at a faster rate relative to memory and network bandwidths, optimizing data movement has become critical for achieving strong scaling in many communication-heavy applications. This performance gap has been further accentuated with the introduction of graphics processing units, which can provide by multiple factors higher throughput in data-parallel tasks than central processing units. In this work, we explore the computational aspects of iterative stencil loops and implement a generic communication scheme using CUDA-aware MPI, which we use to accelerate magnetohydrodynamics simulations based on high-order finite differences and third-order Runge-Kutta integration. We put particular focus on improving intra-node locality of workloads. Our GPU implementation scales strongly from one to $64$ devices at $50\%$--$87\%$ of the expected efficiency based on a theoretical performance model. Compared with a multi-core CPU solver, our implementation exhibits $20$--$60\times$ speedup and $9$--$12\times$ improved energy efficiency in compute-bound benchmarks on $16$ nodes.

==> data/decomposition-scaling.csv <==
Nodes	1D	2D	3D
1	4774104	4774104	4774104
2	3192024	3192024	3192024
4	2400984	2003160	2003160
8	2005464	1408728	1207512
16	1807704	912600	809688
32	1708824	664536	510168
64	1659384	441048	308952
128	1634664	329304	208344
256	1622304	223704	132312
512	1616124	170904	80856



==> data/qmin-a.csv <==
$C_P$, $p_0$, $p_1$, $p_2$
1, 1, 1, 1
2, 2, 1, 1
4, 2, 2, 1
8, 2, 2, 2
16, 4, 2, 2
32, 4, 4, 2
64, 4, 4, 4

==> data/qmin-b.csv <==
$C_P$, $p_0$, $p_1$, $p_2$
1, 1, 1, 1
2, 2, 1, 1
4, 4, 1, 1
8, 4, 2, 1
16, 4, 2, 2
32, 8, 2, 2
64, 8, 4, 2

==> data/qmin-c.csv <==
$C_P$, $p_0$, $p_1$, $p_2$
1, 1, 1, 1
2, 2, 1, 1
4, 2, 2, 1
8, 4, 2, 1
16, 4, 4, 1
32, 4, 4, 2
64, 8, 4, 2

==> data/qmin-intra-a.csv <==
$C_P'$, $p_0$, $p_1$, $p_2$
1, 1, 1, 1
2, 2, 1, 1
4, 2, 2, 1
8, 2, 2, 2
16, 4, 2, 2
32, 4, 4, 2
64, 4, 4, 4

==> data/qmin-intra-b.csv <==
$C_P'$, $p_0$, $p_1$, $p_2$
1, 1, 1, 1
2, 2, 1, 1
4, 2, 2, 1
8, 2, 2, 2
16, 4, 2, 2
32, 8, 2, 2
64, 8, 4, 2

==> data/qmin-intra-c.csv <==
$C_P'$, $p_0$, $p_1$, $p_2$
1, 1, 1, 1
2, 2, 1, 1
4, 2, 2, 1
8, 2, 2, 2
16, 4, 2, 2
32, 4, 4, 2
64, 8, 4, 2

==> data/results-cpu-gpu-bandwidth-bound.csv <==
Nodes	Ideal	GPU($256^3$)	CPU($280^3$)	CPU($80^3$)
1	1	1	1	1
2	0.5	0.688578996871221	0.547220361687877	0.677532494326387
4	0.25	0.547201374359368	0.427327528466175	0.47740870641634
8	0.125	0.399749505729696	0.159310113864702	0.441097586135754
16	0.0625	0.307480277175268	0.102578700602813	0.439447080668455


==> data/results-cpu-gpu-perf-per-watt.csv <==
Nodes	Astaroth-S	Astaroth-M	Astaroth-L	PC-Mahti-S	PC-Mahti-M	PC-Mahti-L	PC-Puhti-S	PC-Puhti-M	PC-Puhti-L
1	1.34182518507144	1.57309873582699	nan	0.151975683890578	0.184398418599162	nan	0.145454545454545	0.140845070422535	nan
2	0.974343678189757	1.42359072526928	1.51709876794393	0.129756887495588	0.143500022960004	0.165989429793111	0.132450331125828	0.135135135135135	nan
4	0.613039937373316	1.26332364975881	1.48787605478917	0.131962332671762	0.159268131084043	0.159952909863336	0.111982082866741	0.126742712294043	nan
8	0.419583128258687	0.938102682815001	1.57428774648072	0.136606050008743	0.145321800595238	0.181327608216317	0.105263157894737	0.117647058823529	0.099403578528827
16	0.272746189893542	0.662255737870579	1.32650960969794	0.120487037522555	0.120734685046671	0.136089675475116	0.082781456953642	0.098425196850394	0.105932203389831


==> data/results-cpu-gpu.csv <==
Nodes	Astaroth-S	Astaroth-M	Astaroth-L	PC-Mahti-S	PC-Mahti-M	PC-Mahti-L	PC-Puhti-S	PC-Puhti-M	PC-Puhti-L
1	0.621044635772705	0.529740005731583	nan	11.75	9.684	nan	27.5	28.4	nan
2	0.427638292312622	0.292687118053436	0.274647027254105	6.881	6.222	5.379	15.1	14.8	nan
4	0.339836478233337	0.164908915758133	0.140020623803139	3.383	2.803	2.791	8.93	7.89	nan
8	0.248262286186218	0.111039727926254	0.066167488694191	1.634	1.536	1.231	4.75	4.25	5.03
16	0.190958976745605	0.078645348548889	0.039263442158699	0.9263	0.9244	0.8201	3.02	2.54	2.36


==> data/results-isolated.csv <==
Devices	Comp.	Comm.	{Comp. and comm.}	{Incl. corners}
1	2.0896852016449	0.294682383537292	2.40917205810547	2.40917205810547
2	1.05653405189514	0.577365159988403	1.2053370475769	1.20927095413208
4	0.531637072563171	0.315148830413818	0.621074438095093	0.631159543991089
8	0.313090682029724	0.277783274650574	0.427505970001221	0.439961552619934
16	0.165973305702209	0.262224078178406	0.339528918266296	0.350576043128967
32	0.086734294891358	0.206443071365356	0.248117446899414	0.259451270103455
64	0.050069570541382	0.163837075233459	0.190308690071106	0.209653973579407


==> data/results-meshsize.csv <==
Devices	Ideal	$256^3$	$512^3$	$1024^3$
1	2.20244377851486	2.40917205810547	2.20244377851486	nan
2	1.10122188925743	1.20536088943481	1.12134963274002	nan
4	0.550610944628716	0.621044635772705	0.529740005731583	nan
8	0.275305472314358	0.427638292312622	0.292687118053436	0.274647027254105
16	0.137652736157179	0.339836478233337	0.164908915758133	0.140020623803139
32	0.06882636807859	0.248262286186218	0.111039727926254	0.066167488694191
64	0.034413184039295	0.190958976745605	0.078645348548889	0.039263442158699


==> data/results-model.csv <==
Devices	Ideal	$256^3$	$512^3$	$1024^3$
1	2.20244377851486	2.20244377851486	2.20244377851486	2.20244377851486
2	1.10122188925743	1.10122188925743	1.10122188925743	1.10122188925743
4	0.550610944628716	0.550610944628716	0.550610944628716	0.550610944628716
8	0.275305472314358	0.275305472314358	0.275305472314358	0.275305472314358
16	0.137652736157179	0.190756627884896	0.137652736157179	0.137652736157179
32	0.06882636807859	0.143067470913672	0.069932233916758	0.06882636807859
64	0.034413184039295	0.096445981635834	0.046888406201185	0.034413184039295


==> data/results-order.csv <==
Devices	2nd	4th	6th	8th
1	1.37892365455627	1.90353989601135	2.40917205810547	3.09427380561829
2	0.695592164993286	0.933909416198731	1.20496153831482	1.57161355018616
4	0.42971134185791	0.501121878623962	0.620883703231812	0.798773765563965
8	0.278463363647461	0.319737792015076	0.427306890487671	0.539352893829346
16	0.186629295349121	0.247460603713989	0.34069836139679	0.440813302993774
32	0.127317905426025	0.181939601898193	0.249858498573303	0.320141315460205
64	0.106863379478455	0.145745873451233	0.189776420593262	0.242947340011597


==> data/results-weak.csv <==
Devices	$128^3$	$256^3$	$512^3$
1	2.86121368408203	2.40917205810547	2.20286846160889
2	3.28551292419434	2.34985947608948	2.20126658678055
4	3.29052448272705	2.35185027122498	2.20191478729248
8	3.41907501220703	2.34131217002869	2.19781696796417
16	4.1789436340332	2.34405398368835	2.19879299402237
32	4.9741268157959	2.51497030258179	2.21063196659088
64	4.98013496398926	2.50985622406006	2.21086293458939


==> highlights.txt <==
* GPUs suitable for large-scale stencil computations and computational physics

* Multi-dimensional decomposition schemes required for efficient scaling

* Intra-node data locality a major consideration in scalable applications
